Complexity of the General Chromatic Art Gallery Problem

In the original Art Gallery Problem (AGP), one seeks the minimum number of guards required to cover a polygon $P$. We consider the Chromatic AGP (CAGP), where the guards are colored. As long as $P$ is completely covered, the number of guards does not matter, but guards with overlapping visibility regions must have different colors. This problem has applications in landmark-based mobile robot navigation: Guards are landmarks, which have to be distinguishable (hence the colors), and are used to encode motion primitives, \eg, "move towards the red landmark". Let $\chi_G(P)$, the chromatic number of $P$, denote the minimum number of colors required to color any guard cover of $P$. We show that determining, whether $\chi_G(P) \leq k$ is \NP-hard for all $k \geq 2$. Keeping the number of colors minimal is of great interest for robot navigation, because less types of landmarks lead to cheaper and more reliable recognition.

==> graphics/gadget_crossing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gadget_crossing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42804428)%
    \put(0,0){\includegraphics[width=\unitlength]{gadget_crossing.pdf}}%
    \put(0.00184502,0.22324722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{input}}}%
    \put(0.99815498,0.22324722){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{output}}}%
    \put(0.7398524,0.00184501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{inverter}}}%
    \put(0.13429097,0.14615171){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_1$}}}%
    \put(0.14022137,0.31286237){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_2$}}}%
    \put(0.23972059,0.19095929){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_3$}}}%
    \put(0.24367419,0.26937257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_4$}}}%
    \put(0.66868732,0.28914064){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_6$}}}%
    \put(0.67264092,0.17646276){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_5$}}}%
  \end{picture}%
\endgroup%


==> graphics/uncolorable_simple.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'uncolorable_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48834358)%
    \put(0,0){\includegraphics[width=\unitlength]{uncolorable_simple.pdf}}%
    \put(0.14539007,0.36582874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdots$}}}%
    \put(0.40070922,0.36582874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdots$}}}%
    \put(0.91134752,0.36582874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdots$}}}%
    \put(0.66312057,0.13887839){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdots$}}}%
    \put(0.14314605,0.45601316){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k+1$ needles}}}%
    \put(0.86832336,0.00625419){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$k+1$ needle bundles}}}%
  \end{picture}%
\endgroup%

